Determining ActionReversibility in STRIPS Using Answer Set and Epistemic Logic Programming

In the context of planning and reasoning about actions and change, we call an action reversible when its effects can be reverted by applying other actions, returning to the original state. Renewed interest in this area has led to several results in the context of the PDDL language, widely used for describing planning tasks. In this paper, we propose several solutions to the computational problem of deciding the reversibility of an action. In particular, we leverage an existing translation from PDDL to Answer Set Programming (ASP), and then use several different encodings to tackle the problem of action reversibility for the STRIPS fragment of PDDL. For these, we use ASP, as well as Epistemic Logic Programming (ELP), an extension of ASP with epistemic operators, and compare and contrast their strengths and weaknesses. Under consideration for acceptance in TPLP.

==> encodings/experiment/experiments.noplan.dat <==
size ordered time(elp.general) memory(elp.general) time(elp.simple) memory(elp.simple) time(asp.general) memory(asp.general) time(asp.simple) memory(asp.simple)
1 y 0.110 21.1 0.110 21.0 0.000 0.0 0.000 0.0 
2 y 0.110 21.0 0.110 21.3 0.000 0.0 0.000 0.0 
3 y 0.110 21.2 0.110 21.3 0.000 0.0 0.000 0.0 
4 y 1.370 28.8 0.110 21.1 0.000 0.0 0.000 0.0 
5 y 31.890 29.0 0.110 21.2 0.000 0.0 0.000 0.0 
6 y 881.770 29.3 0.120 21.2 0.000 0.0 0.000 0.0 
7 y 1200.200 30.0 0.110 21.2 0.000 0.0 0.000 0.0 
8 y nan 30.0 0.110 21.1 0.000 0.0 0.000 0.0 
9 y nan 30.8 0.110 21.4 0.000 0.0 0.000 0.0 
10 y nan 31.3 0.110 21.1 0.000 0.0 0.000 0.0 
15 y nan nan 0.240 33.4 4.210 23.4 0.000 0.0 
20 y nan nan 0.360 40.9 7.110 32.4 0.000 0.0 
25 y nan nan 0.500 46.2 363.960 65.9 0.000 0.0 
30 y nan nan 0.750 52.9 58.150 75.9 0.000 0.0 
35 y nan nan 1.010 72.9 156.400 116.5 0.000 0.0 
40 y nan nan 1.380 90.2 1200.800 179.9 0.000 0.0 
45 y nan nan 1.840 106.9 769.130 231.9 0.000 0.0 
50 y nan nan 2.300 129.6 1200.590 295.6 0.110 25.8 
55 y nan nan 3.220 165.4 nan 374.6 0.110 29.1 
60 y nan nan 3.940 198.5 nan 469.5 0.110 27.2 
70 y nan nan 5.800 269.8 nan nan 0.230 40.4 
80 y nan nan 8.470 389.1 nan nan 0.230 39.6 
90 y nan nan 12.230 505.4 nan nan 0.360 60.8 
100 y nan nan 15.990 654.9 nan nan 0.480 69.9 
110 y nan nan 20.830 865.3 nan nan 0.600 82.4 
120 y nan nan 26.080 1082.9 nan nan 0.850 93.1 
130 y nan nan 33.330 1328.5 nan nan 0.860 106.8 
140 y nan nan 40.590 1657.6 nan nan 1.100 120.7 
150 y nan nan 49.080 1958.6 nan nan 1.320 137.8 


==> encodings/experiment/experiments.plan.dat <==
size ordered time(elp.general) memory(elp.general) time(elp.simple) memory(elp.simple) time(asp.general) memory(asp.general) time(asp.simple) memory(asp.simple)
1 y 0.110 21.2 0.110 21.3 0.000 0.0 0.000 0.0 
2 y 0.110 21.1 0.120 21.3 0.000 0.0 0.000 0.0 
3 y 0.370 28.5 0.110 21.3 0.000 0.0 0.000 0.0 
4 y 6.810 28.7 0.110 21.0 0.000 0.0 0.000 0.0 
5 y 204.670 29.2 0.110 21.3 0.000 0.0 0.000 0.0 
6 y 1200.100 29.4 0.110 20.9 0.000 0.0 0.000 0.0 
7 y nan 30.2 0.110 21.4 0.000 0.0 0.000 0.0 
8 y nan 30.4 0.110 21.2 0.000 0.0 0.000 0.0 
9 y nan 31.0 0.110 21.2 0.240 14.3 0.000 0.0 
10 y nan 31.6 0.240 31.5 0.110 14.4 0.000 0.0 
15 y nan nan 0.370 35.3 3.990 22.4 0.000 0.0 
20 y nan nan 0.880 41.8 13.920 33.9 0.000 0.0 
25 y nan nan 1.600 50.0 23.290 55.0 0.000 0.0 
30 y nan nan 3.210 61.5 67.300 82.3 0.000 0.0 
35 y nan nan 5.530 76.3 167.640 116.5 0.000 0.0 
40 y nan nan 8.400 93.8 444.120 182.5 0.000 0.0 
45 y nan nan 12.660 115.5 1201.020 232.9 0.000 0.0 
50 y nan nan 17.430 140.9 nan 303.6 0.120 26.6 
55 y nan nan 25.820 170.2 nan 383.8 0.110 25.7 
60 y nan nan 37.130 204.4 nan 462.8 0.110 26.9 
70 y nan nan 79.280 292.2 nan nan 0.240 40.9 
80 y nan nan 135.750 404.5 nan nan 0.360 39.5 
90 y nan nan 207.000 530.7 nan nan 0.350 61.7 
100 y nan nan 332.590 685.6 nan nan 0.480 70.4 
110 y nan nan 463.280 880.0 nan nan 0.600 82.6 
120 y nan nan 634.030 1099.8 nan nan 0.850 93.5 
130 y nan nan 842.750 1346.8 nan nan 0.970 107.0 
140 y nan nan 1177.800 1678.1 nan nan 1.100 121.2 
150 y nan nan 1200.760 2019.6 nan nan 1.320 138.3 

